LLM & HPC:Benchmarking DeepSeek's Performance in High-Performance Computing Tasks

Large Language Models (LLMs), such as GPT-4 and DeepSeek, have been applied to a wide range of domains in software engineering. However, their potential in the context of High-Performance Computing (HPC) much remains to be explored. This paper evaluates how well DeepSeek, a recent LLM, performs in generating a set of HPC benchmark codes: a conjugate gradient solver, the parallel heat equation, parallel matrix multiplication, DGEMM, and the STREAM triad operation. We analyze DeepSeek's code generation capabilities for traditional HPC languages like Cpp, Fortran, Julia and Python. The evaluation includes testing for code correctness, performance, and scaling across different configurations and matrix sizes. We also provide a detailed comparison between DeepSeek and another widely used tool: GPT-4. Our results demonstrate that while DeepSeek generates functional code for HPC tasks, it lags behind GPT-4, in terms of scalability and execution efficiency of the generated code.

==> heat-amd-f.csv <==
1, 13.662315946014132
5, 16.658446729998104
10, 16.620785983977839
15, 16.535740305029321
20, 16.692996694997419
25, 17.085720931994729
30, 17.517312539974228
35, 17.274283217033371
40, 17.592111762962304
45, 17.524157499021385
50, 18.469616886985023
55, 17.057983403967228
64, 18.366094340977725

==> heat-amd-julia.csv <==
1,244.660230
5,67.195608
10,66.576883
15,59.916289
20,64.028701
25,60.496177
30,59.667570
35,60.103979
40,62.443945
45,64.597063
50,68.352323
55,70.301988
64,79.427335


==> heat-amd-py.csv <==
1,25.99964276701212
5,5.289501633029431
10,3.7058419010136276
15,2.2016110050026327
20,1.8787092269631103
25,1.8191074730129912
30,1.5676636529969983
35,1.4670802000327967
40,1.406957796018105
45,1.3603545270161703
50,1.3182428409927525
55,1.2809579580207355
64,1.2304454910336062

==> heat-amd.csv <==
1,6.18282
5,0.880341
10,0.450827
15,0.299388
20,0.242794
25,0.211666
30,0.192488
35,0.180522
40,0.168368
45,0.164149
50,0.160374
55,0.156319
64,0.154344

==> matrix-riscv-cpp.csv <==
64,520.217
60,519.044
55,587.616
50,602.38
45,662.113
40,731.029
35,821.48
30,940.977
25,1110.52
20,1334.66
15,1759.43
10,2576.75
5,5192.19
1,496.549

==> matrix-riscv-f.csv <==
64,75.5311
60,7.2817
55,77.5966
50,79.5547
45,80.8807
40,77.1633
35,84.6955
30,94.1603
25,13.3287
20,139.8546
15,174.9147
10,282.8339
5,504.9227
1,71.8606

==> matrix-riscv-jl.csv <==
64,75.822798
60,83.661864
55,81.571413
45,95.597853
40,116.527176
35,91.847744
30,103.639521
25,125.840510
20,154.906677
15,207.375328
10,339.495000
5,532.762317
1,2288.259556

==> matrix-riscv-py.csv <==
64,587.8051
60,589.3534
55,531.5625
50,495.5749
45,442.1865
40,428.4901
35,383.4704
30,320.2964
25,290.8818
20,259.3340
15,212.6136
10,190.9820
5,226.3063
1,1186.6738
